Controlling the gap of fullerene microcrystals by applying pressure: the role of many-body effects

We studied theoretically the optical properties of C$_{60}$ fullerene microcrystals as a function of hydrostatic pressure with first-principles many-body theories. Calculations of the electronic properties were done in the GW approximation. We computed electronic excited states in the crystal by diagonalizing the Bethe-Salpeter equation (BSE). Our results confirmed the existence of bound excitons in the crystal. Both the electronic gap and optical gap decrease continuously and non-linearly as pressure of up to 6 GPa is applied. As a result, the absorption spectrum shows strong redshift. We also obtained that "negative" pressure shows the opposite behavior: the gaps increase and the optical spectrum shifts toward the blue end of the spectrum. Negative pressure can be realized by adding cubane (C$_8$H$_8$) or other molecules with similar size to the interstitials of the microcrystal. For the moderate lattice distortions studied here, we found that the optical properties of fullerene microcrystals with intercalated cubane are similar to the ones of an expanded undoped microcrystal. Based on these findings, we propose doped C60 as active element in piezo-optical devices.

==> Acceptance-BB10927-Tiago.txt <==
From: prb@aps.org
Sent: Wednesday, April 22, 2009 8:44 AM
To: Reboredo, Fernando A.
Subject: Acceptance BB10927 Tiago

Attachments: pubchgform2.pdf

Re: BB10927
    Controlling the gap of fullerene microcrystals by applying
    pressure: Role of many-body effects
    by Murilo L. Tiago and Fernando A. Reboredo

Dr. Fernando Agustin Reboredo
Oak Ridge National Laboratory
One Bethel Valley Rd.
Oak Ridge, TN 37831

Dear Dr. Reboredo,

We are pleased to inform you that the above manuscript has been accepted for publication as a Regular Article in Physical Review B.

This email is the formal notification of acceptance.  Your paper will be forwarded to production shortly.

Publication charges are not requested for this paper, since it was submitted electronically.

If you wish to order reprints, please fill out and return the enclosed form as soon as possible.  Reprints must be billed and shipped to a single address.  Prices, shipping, and other reprint information can be found at http://forms.aps.org/author/reprintprices.asc.

Please consult http://authors.aps.org/STATUS/status.html and click on the link to the production vendor to obtain information about the status of your paper during the production process. You will be sent an email by the production vendor with instructions about the page proofs.

Please let us know (preferably by replying to this email) if you have any difficulties with the attached material, and need a mailed or faxed version.

Yours sincerely,

Bradley Rubin
Senior Assistant Editor
Physical Review B
Email: prb@ridge.aps.org
Fax: 631-591-4141
http://prb.aps.org/

Physics - spotlighting exceptional research: http://physics.aps.org/ PRB Editors' Suggestions: http://prb.aps.org/#suggestions

PUBLICITY AND OUTREACH:

COVERAGE BY YOUR NEWS OFFICE: *** Please inform your institution's public information or news office as soon as possible about this acceptance.  *** This office may publish newsletters and reports describing the institution's research or it may keep lists of papers published in major journals.  In some cases the writers may want to publicize your work with the local media, and they need as much lead time as possible.  To find the appropriate office, try searching for your institution's name at http://sciencesources.eurekalert.org or http://www.newswise.com/resources/ncd/.

COVERAGE BY APS AND AIP: Your research will be considered for Physics Today, Phys. Rev. Focus, and other APS and AIP publications if you submit a summary following the instructions at the web address below.
Submit your summary as soon as possible to allow time to consider and if appropriate produce the story before your paper is published.

Summary submission instructions: http://authors.aps.org/publicity.html

Thank you for your cooperation.

Please verify the following information and notify the Editorial office of any corrections:

Code number: BB10927
    Journal: PRB   Regular Article
   Received: 5 February 2009
    Section: Surface physics, low-dimensional systems, and related topics

Additional note(s):




PACS: 73.22.-f  71.10.-w  71.20.Tx  71.35.Cc  

      Complete PACS listings can be obtained via the
      World Wide Web, use the following URL:
      http://publish.aps.org/PACS/pacsgen.html

Address:

Dr. Fernando Agustin Reboredo
Oak Ridge National Laboratory
One Bethel Valley Rd.
Oak Ridge, TN 37831

Email: bfr@ornl.gov
Phone: 1+865-241-4325
  Fax: 

Title:     Controlling the gap of fullerene microcrystals by applying
    pressure: Role of many-body effects

Collaboration: 

2  Author(s):

Murilo L. Tiago,  Fernando A. Reboredo



======================================================================
FORMS AND MEMOS:
======================================================================
  http://forms.aps.org/author/reprintprices.pdf
    To order reprints 


==> Reply-BB10927-Tiago.txt <==
From: esub-adm@aps.org
Sent: Thursday, April 16, 2009 7:26 PM
To: prbtex@ridge.aps.org
Cc: Reboredo, Fernando A.
Subject: [Web] resub BB10927 Tiago

Subject: BB10927

Manuscript code: BB10927
RECVD: Thu Apr 16 19:25:34 2009
Resubmission to: Physical Review B
Resubmission type: resubmit


Deleted files from previous submission:
c60_pressure_v1.tex 04-16-2009
c60_pressure.pdf 04-16-2009

Replaced files:
c60_pressure.tex 04-16-2009

Details of changes:
Dear editor,

Please consider a revised version of the manuscript "Controlling the gap of fullerene microcrystals by applying pressure: the role of many-body effects", We appreciate the comments and suggestions given by the referees and their positive feedback and suggestions. In this version we have considered most of the suggestions in their reports. Both referees recommended the paper for publications after revisions. We feel that the present revision is definitely improved because of these suggestions. As such, we believe it is suitable for publication in Physical Review B as regular article.

Please find below our comments to all recommendations given by the referees, and a summary of changes.

Best Regards
Murilo L. Tiago and Fernando A. Reboredo ======================================================================

Reply to the Report of the First Referee:

We are glad and thankful for the overall positive tone of the report and constructive points of view.

With respect to the question on van der Waals forces.
Our methodology does not provide accurate van der Waals interactions which have a strong impact determining the crystal structure. This can be traced to failures in the approximations of the density functional we use. We have not attempted the calculation of these intermolecular forces within GW because they are considerably demanding.
Therefore, we tried to estimate the effect on the structure indirectly by computing the energy gap of fullerite with different orientations of the molecule with respect to the lattice. We now mention at the end of section III, as requested by the referee, that, if van der Waals interactions were included in the calculation, molecules in the material would have preferred orientations, with some impact on the band gaps. Based on our estimates of error bar due to orientational disorder, we believe that our calculated gaps should be no more than around 0.2 eV away from the band gaps with van der Waals interactions included. We added a new paragraph at the end of section IV to discuss this point mentioned by the Referee.

We thank the referee for stressing the importance of carbon materials under high pressure in order to build novel strong materials. We have added more references to our work as suggested by the referee. In particular, we now mention the work of San Miguel and Blase in the introduction. We also mention now the work of Poloni and collaborators in the introduction and in the summary section.

======================================================================

Reply to the Report of the Second Referee:

We thank the referee for recognizing the importance of this work and for his/hers useful comments.

We now explain the origin of the name "GW" in the first paragraph of section II. The theory has been described in great detail in reviews by Aulbur and collaborators and by Onida and collaborators (see list of references). We omit details of the formalism and refer readers to the reviews so that our text remains focused on the numerical results.

The parameters in Equation (3) are now clearly defined.

Regarding the variation of lattice parameter versus pressure, one limitation of our methodology is that we have not attempted to calculate van der Waals interactions accurately. This is an outstanding limitation of current approximations of the density functional. Therefore we do not have accurate inter-molecular forces and we cannot calculate the bulk modulus reliably. Instead, we decided to use the lattice parameter as a variable and use experiment to relate it to pressure. In other words: we use the Vinet equation, with experimental parameters, (Equation 4) to infer the lattice parameter of fullerite for a chosen pressure, next we calculate the band structure and optical response of the material with that lattice parameter. The results are expect to correspond to fullerite under the prescribed pressure. In practice, lattice parameter rather than pressure is the parameter that we control in the theory.
This procedure is explained in the second paragraph of section III. Clearly, the validity of this procedure relies on the validity of Vinet equation itself, and experiment, which we unfortunately cannot assess. The two articles published by Jindal and collaborators are relevant in that regard.

We have removed grammar mistakes in several sentences and improved language overall. The introduction was also improved.

======================================================================

Summary of Changes:

First paragraph of introduction: added reference to articles by Blase and collaborators and San-Miguel.

Second paragraph of introduction: added reference to Poloni and collaborators.

First paragraph of section II: added an explanation for the origin of the name "GW".

Text following Equation 3: added explicit definitions of the quantities in equation 3.

Text following Equation 4: added the source of values for the bulk modulus and its derivative.

Last paragraph of section IV: added a paragraph at the end of section IV to discuss the effect of van der Waals interactions on the calculated quantities.

First paragraph of section VI (summary): added a reference to the article by Poloni et al.

Sparse grammar mistakes were fixed in sections III, IV and V.

Caption to figures 1, 2, 3, and 4: added "(Color online)" at the beginning.

======================================================================



==> Report-BB10927-Tiago.txt <==
From: prb@aps.org
Sent: Friday, March 20, 2009 9:36 AM
To: Reboredo, Fernando A.
Subject: Your_manuscript BB10927 Tiago

Re: BB10927
    Controlling the gap of fullerene microcrystals by applying
    pressure: Role of many-body effects
    by Murilo L. Tiago and Fernando A. Reboredo

Dr. Fernando Agustin Reboredo
Oak Ridge National Laboratory
One Bethel Valley Rd.
Oak Ridge, TN 37831

Dear Dr. Reboredo,

The above manuscript has been reviewed by two of our referees.
Comments from the reports appear below for your consideration.

When you resubmit your manuscript, please include a summary of the changes made and a brief response to all recommendations and criticisms.

Yours sincerely,

Susan Farrant
Senior Assistant Editor
Physical Review B
Email: prb@ridge.aps.org
Fax: 631-591-4141
http://prb.aps.org/

Physics - spotlighting exceptional research: http://physics.aps.org/ PRB Editors' Suggestions: http://prb.aps.org/#suggestions

PROBLEMS WITH MANUSCRIPT:

* One or more of your figures are from color PostScript files. Captions
  to such figures should begin with "(Color online)", unless they are
  to be published in color in print, in which case they should begin
  "(Color)". Please revise your figure captions.

----------------------------------------------------------------------
Report of the First Referee -- BB10927/Tiago
----------------------------------------------------------------------

The authors report on theoretical calculations on the gap of fullerene crystals and its dependence with pressure up to 6 GPa. They provide for the first time predictions on this subject which are supported by the remarkable accuracy at which the zero pressure gap of the fullerene crystal has been obtained. I do certainly recommend the publication of this work in Phys. Rev. B after the authors consider the following comments and recommendations: 

- Do the authors expect van der Waals interactions to have an impact on their pressure dependent predictions? Please, could the authors discuss this in the manuscript?. 

- In their introduction, another aspect that I recommend the authors to underline is the importance of the investigation of intercalated fullerenes under high pressure as a means for the development of new materials [A. San Miguel, Chemical Society Reviews, 35, 889 (2006)]. 
In particular, ab initio DFT calculations have shown that 3D carbon cage materials have the potential for exceptional mechanical properties comparable or superior to diamond [X. Blase et al., Phys. 
Rev. Lett. 92, 5505 (2004)]. 

- In the case of alkali intercalated fullerenes, ab initio DFT calculations have been performed on the gap evolution with pressure [R. Poloni et al., Phys. Rev. B. 77, 035429 (2008)] showing also in the case of Rb6C60 and Cs6C60 a diminution of the gap with pressure. 
Please refer to this work too. 



----------------------------------------------------------------------
Report of the Second Referee -- BB10927/Tiago
----------------------------------------------------------------------

The authors have demonstrated the variation of electronic and optical properties of fullerene nanocrystals by positive and negative pressure. Therefore, a title such as "Electronic and optical gap in fullerene microcrystals under pressure" may be better. The positive pressure is achieved by applying hydrostatic pressure and the negative pressure has been achieved by adding cubane (C8H8) in the interstitial sites of the microcrystal. As such, this is an important contribution.

The electronic energy gaps have been calculated in a many body framework within the GW approximation. GW has not been defined anywhere. The electron self-energy has been computed by summing up Feynman diagrams to lowest order in the screened Coulomb interaction. 

In equation (3) the parameters have not been described clearly. Also, some details may be described for larger interest of readers such as BSE equation for the two particle Green's function. 

GW-BSE is numerically expensive but successful in predicting electronic properties of materials without the need for phenomenological parameters. 

The authors present their variation of gap energies vs lattice parameter. They must compare these with applied positive and negative pressures. It would be interesting if they compare their lattice parameter vs pressure data with other existing calculations like Jindal et al. Int. J. Mod. Phys. B, 14, 51-69 (2000), and Kaur et al.
CARBON 46, (2008) 349-358.

Some parts in Section V are better suited for the Introduction. The language needs to be improved. 

Once these changes are made, the manuscript can be made suitable for publication in PRB. 

======================================================================



======================================================================
FORMS:
======================================================================

IMPORTANT: We cannot publish your manuscript without the following information:

We have yet to receive a valid copyright form for this manuscript.

Copyright can be transferred via a simple web interface as part of the electronic (re)submission process (http://authors.aps.org/ESUB).
Alternatively, the Copyright Transfer form is available for download at:

 http://forms.aps.org/author/copytrnsfr.pdf



Please see the following forms:

  http://forms.aps.org/author/copynotice.pdf
    Memo. Copyright notice to author
  http://forms.aps.org/author/copytrnsfr.pdf
    Form. Copyright transfer form for PR papers (Copy included)


FORM: COPYTRNSFR------------------------------------------------------


                                                              BB10927
                                                              _________________
copytrnsfr 10/08      THE AMERICAN PHYSICAL SOCIETY           Manuscript Number

The following transfer agreement must be signed and returned} to the APS
Editorial Office, 1 Research Road, Ridge, NY 11961-2701 before the manuscript
can be published}.  For further information about APS policies and practices
regarding copyright, see http://forms.aps.org/author/copyfaq.html.

    Controlling the gap of fullerene microcrystals by applying
    pressure: Role of many-body effects
_____________________________________________________________________________
Article Title

Murilo L. Tiago,  Fernando A. Reboredo
_____________________________________________________________________________
Names of All Authors

                      TRANSFER OF COPYRIGHT AGREEMENT

Copyright to the above-listed unpublished and original article submitted
by the above author(s), the abstract forming part thereof, and any
subsequent errata (collectively, the ``Article'') is hereby transferred to
the American Physical Society (APS) for the full term thereof throughout
the world, subject to the Author Rights (as hereinafter defined)
and to acceptance of the Article for publication in a journal of APS.
This transfer of copyright includes all material to be published as part
of the Article (in any medium), including but not limited to tables,
figures, graphs, movies, and other multimedia files.  APS shall have
the right to register copyright to the Article in its name as claimant,
whether separately or as part of the journal issue or other medium in
which the Article is included.

The author(s), and in the case of a Work Made For Hire, as defined
in the U.S. Copyright Act, 17 U.S.C. S 101, the employer named below,
shall have the following rights (the ``Author Rights''):

(1) All proprietary rights other than copyright, such as patent rights.

(2) The nonexclusive right, after publication by APS, to give permission
  to third parties to republish print versions of the Article or a
  translation thereof, or excerpts therefrom, without obtaining
  permission from APS, provided the APS-prepared version is not used
  for this purpose, the Article is not republished in another journal, and
  the third party does not charge a fee.  If the APS version is used, or
  the third party republishes in a publication or product charging a fee
  for use, permission from APS must be obtained.

(3) The right to use all or part of the Article, including the APS-prepared
  version without revision or modification, on the author(s)' web home page
  or employer's website and to make copies of all or part of the Article,
  including the APS-prepared version without revision or modification,
  for the author(s)' and/or the employer's use for educational or research
  purposes.

(4) The right to post and update the Article on free-access e-print servers 
  as long as files prepared and/or formatted by APS or its vendors are not used
  for that purpose.  Any such posting made or updated after acceptance of
  the Article for publication shall include a link to the online abstract
  in the APS journal or to the entry page of the journal.  If the author wishes
  the APS-prepared version to be used for an online posting other than on the
  author(s)' or employer's website, APS permission is required; if permission is
  granted, APS will provide the Article as it was published in the journal, and
  use will be subject to APS terms and conditions.

(5) The right to make, and hold copyright in, works derived from the Article,
  as long as all of the following conditions are met: (a) at least one author of
  the derived work is an author of the Article; (b) the derived work includes
  at least ten (10) percent of new material not covered by APS's copyright in
  the Article; and (c) the derived work includes no more than fifty (50) percent
  of the text (including equations) of the Article. If these conditions are met,  copyright in the derived work rests with the authors of that work, and APS
  (and its successors and assigns) will make no claim on that copyright.  If
  these conditions are not met, explicit APS permission must be obtained.
  Nothing in this Section shall prevent APS (and its successors and assigns)
  from exercising its rights in the Article.

(6) If the Article was prepared under a U.S. Government contract, the
  government shall have the rights under the copyright to the extent
  required by the contract.

All copies of part or all of the Article made under any of the Author Rights 
shall include the appropriate bibliographic citation and notice of the APS
copyright.

By signing this Agreement, the author(s), and in the case of a Work Made
For Hire, the employer, jointly and severally represent and warrant that
the Article is original with the author(s) and does not infringe any
copyright or violate any other right of any third parties, and that the
Article has not been published elsewhere, and is not being considered
for publication elsewhere in any form, except as provided herein.
If each author's signature does not appear below, the signing author(s)
represent that they sign this Agreement as authorized agents for and on
behalf of all the authors, and that this Agreement and authorization is
made on behalf of all the authors.  The signing author(s) (and, in the
case of a Work Made For Hire, the signing employer) also represent and
warrant that they have the full power to enter into this Agreement and
to make the grants contained herein.

_____________________________________________________________________________
Author Signature(s)                                                      Date

_____________________________________________________________________________
Name(s) (print)

If the Article has been prepared as a Work Made For Hire, the transfer
should be signed by both the employee (above) and the employer (below):

_____________________________________________________________________________
Employer

_____________________________________________________________________________
Authorized Signature(s)       Name(s) (print)         Title              Date

U.S. GOVERNMENT EMPLOYEES:
A work prepared by a U.S. Government officer or employee* as part of his
or her official duties is not eligible for U.S. copyright.  If at least
one of the authors is not in this category, that author should sign the
transfer Agreement above.  If all the authors are in this category, one
of the authors should sign below, and indicate his or her affiliation.

_____________________________________________________________________________
Author Signature(s) Institution (e.g., Naval Research Laboratory, NIST)  Date

* Employees of national laboratories, e.g., Brookhaven National Laboratory, 
  are not U.S. Government employees.





